Property-driven State-Space Coarsening for Continuous Time Markov Chains

Dynamical systems with large state-spaces are often expensive to thoroughly explore experimentally. Coarse-graining methods aim to define simpler systems which are more amenable to analysis and exploration; most current methods, however, focus on a priori state aggregation based on similarities in transition rates, which is not necessarily reflected in similar behaviours at the level of trajectories. We propose a way to coarsen the state-space of a system which optimally preserves the satisfaction of a set of logical specifications about the system's trajectories. Our approach is based on Gaussian Process emulation and Multi-Dimensional Scaling, a dimensionality reduction technique which optimally preserves distances in non-Euclidean spaces. We show how to obtain low-dimensional visualisations of the system's state-space from the perspective of properties' satisfaction, and how to define macro-states which behave coherently with respect to the specifications. Our approach is illustrated on a non-trivial running example, showing promising performance and high computational efficiency.

==> spaces.tikz <==
%!tikz preamble begin
\tikzset{
	mynode/.style={font=\footnotesize,inner sep=0pt,text=black},
	implies/.style={double,double equal sign distance,-implies},
	cross/.style={cross out, draw, 
         minimum size=2*(#1-\pgflinewidth), 
         inner sep=0pt, outer sep=0pt}
}
%!tikz preamble end

%!tikz source begin
\begin{tikzpicture}
	
	\newcommand{\MDSproj}{MDS projection}
	\newcommand{\JSDmetric}{JSD as metric}
	
	% Initial SS
	\fill[black](-3.5, 1) node[scale=1] {Initial state space};
    \draw[-latex] (0,0,0) -- (2,0,0)node[mynode,anchor=north west]{$N_S$};
    \draw[-latex] (0,0,0) -- (0,2,0)node[mynode,anchor=south east]{$N_I$};
    \draw[-latex] (0,0,0) -- (0,0,2)node[mynode,anchor=east]{$N_R$};
    
	% sampled states
	\draw[blue] (1,1,0) circle (1pt) node[mynode, above right = 0.1]{\tiny 1};
    \draw[blue] (0.5,0,1) circle (1pt) node[mynode, above right = 0.1]{\tiny 2};
    \draw[blue] (0.9,1.8,0.5) circle (1pt) node[mynode, above right = 0.1]{\tiny 3};
	
	% out-of-sample state
	\draw[red] (0.8,0.5,0.5) node[cross=2pt]{};
	
	% \phi-space
	\begin{scope}[yshift=-3.5cm]
		\coordinate (S1) at (-3.5, 3.5);
		\coordinate (S2) at (-3.5, 2);
		\draw[implies] (S1) -- (S2);
		\node at (barycentric cs:S1=1,S2=1) [left=0.2]{$\phi$-calculation};
		\node at (-3.5, 1) {Property space ($\phi$-space)};
		
		%axes
		\draw[-latex] (0,0,0) -- (2,0,0)node[mynode,anchor=north west]{$P(\phi_1)$};
		\draw[-latex] (0,0,0) -- (0,2,0)node[mynode,anchor=south east]{$P(\phi_2)$};
		\draw[-latex, dashed] (0,0,0) -- (0,0,2)node[mynode,anchor=east]{$P(\phi_n)$};
		
		\draw (1.5,0.05, 0) -- (1.5,-0.05,0)node[mynode,anchor=north]{1};
		\draw (0.05,1.5,0) -- (-0.05,1.5,0)node[mynode,anchor=east]{1};
		\draw (0.05,0,1.5) -- (-0.05,0,1.5)node[mynode,anchor=south east]{ 1};
		
		% sampled states
		\draw[blue] (1.5,0.3,0.3) circle (1pt) node[mynode, above right = 0.1]{\tiny 1};
		\draw[blue] (0.4,1.5,1.5) circle (1pt) node[mynode, below left = 0.1]{\tiny 2};
		\draw[blue] (0.27,0.53,1.5) circle (1pt) node[mynode, above left = 0.1]{\tiny 3};
		

		%\draw[-latex, dotted] (1,1+3.5,0) -- (1.5,1.5,0.5);
		%\draw[-latex, dotted] (0.5,0+3.5,1) -- (1.1,2,1);
		%\draw[-latex, dotted] (0.9,1.8+3.5,0.5) -- (0.9,1.8,1);
		
		% out-of-sample state
		\coordinate (S1) at (2.7, 4);
		\coordinate (S2) at (2.7, 1.5);
		\draw[-latex, red] (S1) to [bend left] (S2);
		\node at (barycentric cs:S1=1,S2=1) [right=0.5, red]{GP imputation};
		
		\draw[red] (0.8,0.8,0.8) node[cross=2pt]{};

	\end{scope}
	
	% JSD space (MDS projection)
	\begin{scope}[yshift=-7cm]
		\coordinate (S1) at (-3.5, 3.5);
		\coordinate (S2) at (-3.5, 2);
		\coordinate (S3) at (-3.5, 3);
		\coordinate (S4) at (-3.5, 1.5);
		\draw[implies] (S1) -- (S2);
		\node at ($(barycentric cs:S1=1,S2=1) + (0,0.2)$) [left=0.2]{\MDSproj};
		\node at ($(barycentric cs:S1=1,S2=1) + (0,-0.2)$) [left=0.2]{\JSDmetric};
		\node at (-3.5, 1) {JSD space};
		
		% axes
		\draw[-latex] (0,0) -- (2,0)node[mynode,anchor=north west]{$\theta_1$};
		\draw[-latex, dashed] (0,0) -- (0,2)node[mynode,anchor=south east]{$\theta_{m<n}$};
		
		% sampled states
		\draw[blue] (0.5,0.5) circle (1pt) node[mynode, below left = 0.1]{\tiny 1};
		\draw[blue] (1.2,1.5) circle (1pt) node[mynode, above right = 0.1]{\tiny 2};
		\draw[blue] (1.6,1.2) circle (1pt) node[mynode, above right = 0.1]{\tiny 3};
		
		% out-of-sample state
		\coordinate (S1) at (2.7, 4);
		\coordinate (S2) at (2.7, 1.5);
		\draw[-latex, red] (S1) to [bend left] (S2);
		\node at (barycentric cs:S1=1,S2=1) [right=0.5, red]{MDS extension};
		
		\draw[red] (0.7,0.7) node[cross=2pt]{};
	\end{scope}
	
	% Clustering in JSD space
	\begin{scope}[yshift=-10.5cm]
		\coordinate (S1) at (-3.5, 3.5);
		\coordinate (S2) at (-3.5, 2);
		\draw[implies] (S1) -- (S2);
		\node at (barycentric cs:S1=1,S2=1) [left=0.5]{Clustering};
		\node at (-3.5, 1) {JSD space};
		
		% axes
		\draw[-latex] (0,0) -- (2,0)node[mynode,anchor=north west]{$\theta_1$};
		\draw[-latex, dashed] (0,0) -- (0,2)node[mynode,anchor=south east]{$\theta_{m<n}$};
		
		% sampled states
		\draw[blue] (0.5,0.5) circle (1pt) node[mynode, below left = 0.1]{\tiny 1};
		\draw[blue] (1.2,1.5) circle (1pt) node[mynode, above right = 0.1]{\tiny 2};
		\draw[blue] (1.6,1.2) circle (1pt) node[mynode, above right = 0.1]{\tiny 3};
		
		% clusters
		\draw[dashed, gray] (0.5,0.5) circle (0.4);
		\draw[dashed, gray] (1.4,1.3) circle (0.6);
		
		% out-of-sample state
		\coordinate (S1) at (2.7, 4);
		\coordinate (S2) at (2.7, 1.5);
		\draw[-latex, red] (S1) to [bend left] (S2);
		\node at (barycentric cs:S1=1,S2=1) [right=0.5, red]{Cluster labelling};
		
		\draw[red] (0.7,0.7) node[cross=2pt]{};
	\end{scope}
\end{tikzpicture}
%!tikz source end
